Classical and Quantum Dynamics in State Space: Projective Hilbert Space, Measurement, and Classical Emergence

We develop a geometric formulation of classical and quantum dynamics in which projective Hilbert space is taken as the primary state space and classical configuration and phase spaces arise as submanifolds of localized quantum states. The Fubini-Study metric induces the Euclidean metric on these submanifolds, while the tangential component of Schr\"odinger evolution reproduces Hamiltonian and Newtonian dynamics. We then extend the construction to stochastic motion. Brownian dynamics on the localized classical manifold is lifted to a common stochastic unitary evolution in projective Hilbert space; under homogeneity, isotropy, and independence assumptions, the corresponding Hermitian increments have Gaussian Unitary Ensemble statistics. This yields a random-matrix Schr\"odinger dynamics whose transition probabilities depend only on Fubini-Study distance. Through the embedding of localized states, the classical Gaussian transition law becomes the Born rule in projective state space. Measurement outcomes are identified with first arrival at detector-defined finite-resolution equivalence classes, while each realized state-space evolution remains linear and unitary. The framework is applied to classical emergence, macroscopic stabilization, double-slit experiments, composite systems, and entangled states. A spatially local Caldeira-Leggett-type system-environment model is also shown, under explicit thermal, symmetry, Ohmic, and coarse-graining assumptions, to generate the Brownian family required by the stochastic lift. The remaining open problem is to establish the range and universality of this mechanism for realistic many-body measuring environments.

==> RM_Simulations_Appendix_Revised/data/rm_aps_increment_summary.csv <==
coordinate,metric_coefficient,raw_increment_mean,raw_increment_std,normalized_mean,normalized_std
a,0.44444444444444275,-0.0007340346328718252,1.067665217226815,-0.0004893564219145508,0.7117768114845422
p,0.5624999999999978,-0.006100176423346134,0.9374089043020752,-0.004575132317509591,0.703056678226555
s,0.4999999999999981,-0.010765432115862093,1.0004441052849182,-0.007612310051529512,0.7074208110450727


==> RM_Simulations_Appendix_Revised/data/rm_aps_normalized_correlation.csv <==
,a,p,s
a,1.0,-0.002713154670362556,0.00857943959508057
p,-0.002713154670362556,1.0,0.004687540602376549
s,0.00857943959508057,0.004687540602376549,1.0


==> RM_Simulations_Appendix_Revised/data/rm_aps_normalized_covariance.csv <==
,a,p,s
a,1.0,-0.002713154670362556,0.008579439595080568
p,-0.002713154670362556,1.0000000000000002,0.004687540602376548
s,0.008579439595080568,0.004687540602376548,0.9999999999999998


==> RM_Simulations_Appendix_Revised/data/rm_aps_parameters.csv <==
grid_min,grid_max,N,sigma,hbar,a0,p0,s0,delta,samples,seed,Gaa,Gpp,Gss,Gap,Gas,Gps
-10.0,10.0,256,0.75,1.0,0.0,0.8,0.0,0.75,50000,20260908,0.44444444444444275,0.5624999999999978,0.4999999999999981,-4.614598093449597e-18,-5.551115123125783e-17,3.731297187559197e-18


==> RM_Simulations_Appendix_Revised/data/rm_sim15_particle_born_with_stable_device_rerun.csv <==
p0,n_paths,step_h,integer_lattice_N,k0,delta_D,R_D,deltaD_over_R,s_rec,D_s,dt,s_step_std,freq_upper,std_error,abs_error,mean_steps_to_hit,median_steps_to_hit,total_candidate_steps,outside_events,device_inside_step_fraction,device_outside_step_weight,path_fraction_with_any_device_outside
0.1,100000,0.05,20,2,0.05,1.0,0.05,-0.75,0.25,0.05,0.15811388300841897,0.10091,0.000952508120175361,0.0009099999999999941,35.90468,8.0,3590468,5,0.999998607423879,1.3925761209959259e-06,5e-05
0.25,100000,0.05,20,5,0.05,1.0,0.05,-0.75,0.25,0.05,0.15811388300841897,0.25041,0.0013700541299525358,0.00041000000000002146,75.11884,49.0,7511884,6,0.9999992012656213,7.987343787523876e-07,6e-05
0.35,100000,0.05,20,7,0.05,1.0,0.05,-0.75,0.25,0.05,0.15811388300841897,0.35019,0.0015084991345705174,0.00019000000000002348,90.99592,67.0,9099592,13,0.9999985713645183,1.428635481678739e-06,0.00013
0.5,100000,0.05,20,10,0.05,1.0,0.05,-0.75,0.25,0.05,0.15811388300841897,0.49976,0.0015811386479369861,0.00024000000000001798,100.30946,76.0,10030946,10,0.999999003085053,9.969149470049984e-07,0.0001
0.65,100000,0.05,20,13,0.05,1.0,0.05,-0.75,0.25,0.05,0.15811388300841897,0.64929,0.0015090145655360652,0.0007099999999999884,91.18406,67.0,9118406,7,0.9999992323219651,7.676780349547937e-07,7e-05
0.8,100000,0.05,20,16,0.05,1.0,0.05,-0.75,0.25,0.05,0.15811388300841897,0.801,0.0012625331678811451,0.0010000000000000009,63.82294,34.0,6382294,5,0.9999992165826269,7.834173731263398e-07,5e-05
0.9,100000,0.05,20,18,0.05,1.0,0.05,-0.75,0.25,0.05,0.15811388300841897,0.90116,0.0009437725064866004,0.0011599999999999389,36.01608,8.0,3601608,3,0.9999991670387227,8.329612772961411e-07,3e-05

